FSW-GNN: A Bi-Lipschitz WL-Equivalent Graph Neural Network

Famously, the ability of Message Passing Neural Networks (MPNN) to distinguish between graphs is limited to graphs separable by the Weisfeiler-Lemann (WL) graph isomorphism test, and the strongest MPNNs, in terms of separation power, are WL-equivalent. However, it was demonstrated that the quality of separation provided by standard WL-equivalent MPNN can be very low, resulting in WL-separable graphs being mapped to very similar, hardly distinguishable outputs. This phenomenon can be explained by the recent observation that standard MPNNs are not lower-Lipschitz. This paper addresses this issue by introducing FSW-GNN, the first MPNN that is fully bi-Lipschitz with respect to standard WL-equivalent graph metrics. Empirically, we show that our MPNN is competitive with standard MPNNs for several graph learning tasks and is far more accurate in long-range tasks, due to its ability to avoid oversmoothing and oversquashing. Our code is available at https://github.com/yonatansverdlov/Over-squashing.

==> csv/empirical_distortion_vs_ds.csv <==
Layers,GIN,GCN,GAT,FSW-GNN,Sort-MPNN
1,39113311332096.984,12638093.039936073,448641667.3591167,1.6564223455271248,882.5296361486475
2,10076621645407.969,36277547773546.97,219778059.42747307,1.7647409190382553,1683539.3638225684
3,2996697271242.111,21264609154794.703,175375299.03847378,1.9515738503254876,9097933.48438621
4,1585106348852.8674,22973356464791.957,98356652.1972862,2.230946474760214,11246181.00008503
5,3351681634641.4043,15057111489491.791,79738332.28032017,2.2427286882117063,12575413.39619732
6,1113652984109.949,15648307286362.354,158271843.73325607,2.3206199577695625,12594059.93482434
7,686299729795.78,8043080153472.388,113370485.23310857,2.513434676666042,12538425.462116275
8,477337721718.20074,17840817430754.05,268947205.2025125,2.5251651897621628,14015738.771661198
9,169431990829.66888,9681136511164.129,43110305.69958279,2.622899074399135,13848807.118490659


==> csv/empirical_distortion_vs_tmd.csv <==
Layers,GIN,GCN,GAT,FSW-GNN,Sort-MPNN
1,39113311332097.03,12638093.044023262,448641667.32040673,2.078650265843728,882.5296363001007
2,10076621645407.967,36596146788997.96,219847796.7868665,2.3656003540728796,1683539.3644449934
3,2996697271242.1055,21342411339985.98,174747129.25470394,2.5477499395702012,9097933.487546248
4,1585106348852.862,23295034986163.297,99340914.06196953,2.851521166123101,11246181.004833749
5,3351681634641.4062,15191815626010.543,79364615.09907597,2.9864821502300796,12575413.400833698
6,1113652984109.948,15582168275756.059,158263693.97921783,3.2084230973056034,12594059.93961346
7,686299729795.7797,8209843063968.8,112927918.7426942,3.3943916605178064,12538425.465092795
8,477337721718.2003,17679456368908.965,276225665.5825091,3.3606438447809266,14015738.776621256
9,169431990829.6688,9829893133962.688,42500354.08787507,3.979510453215072,13848807.123872679


==> csv/empirical_distortion_vs_tmd__old_.csv <==
Layers,GIN,GCN,GAT,FSW-GNN,Sort-MPNN
1,39113311332097.03,12638093.044023262,448641667.32040673,1.6564223454419724,882.5296363001007
2,10076621645407.967,36596146788997.96,219847796.7868665,1.7647409189621983,1683539.3644449934
3,2996697271242.1055,21342411339985.98,174747129.25470394,1.9515738502178195,9097933.487546248
4,1585106348852.862,23295034986163.297,99340914.06196953,2.230946474869457,11246181.004833749
5,3351681634641.4062,15191815626010.543,79364615.09907597,2.2427286881297723,12575413.400833698
6,1113652984109.948,15582168275756.059,158263693.97921783,2.3206199576032787,12594059.93961346
7,686299729795.7797,8209843063968.8,112927918.7426942,2.5134346762503372,12538425.465092795
8,477337721718.2003,17679456368908.965,276225665.5825091,2.5251651898383147,14015738.776621256
9,169431990829.6688,9829893133962.688,42500354.08787507,2.6228990745216865,13848807.123872679


==> csv/results_LongRange_CliquePath.csv <==
Number of MPNN Layers,GIN,SAGE,GCN,GAT,FSW-GNN (Ours),Sort-MPNN
2,100,100,100,100,100,100.0
3,100,100,100,100,100,100.0
4,100,100,100,100,100,100.0
5,60,100,100,100,100,100.0
6,30,100,100,100,100,100.0
7,20,100,100,100,100,100.0
8,20,22,100,80,100,80.00000029802322
9,20,20,85,20,100,20.000000298023224
10,20,22,70,20,100,20.000000298023224
11,20,20,30,20,100,20.000000298023224
12,20,20,25,20,100,20.000000298023224
13,20,20,22,20,100,20.000000298023224
14,20,20,20,20,100,20.000000298023224
15,20,20,20,20,100,20.000000298023224


==> csv/results_LongRange_CrossRing.csv <==
Number of MPNN Layers,GIN,SAGE,GCN,GAT,FSW-GNN (Ours),Sort-MPNN
2,100,100,100,100,100,100.0
3,100,100,100,100,100,100.0
4,100,100,100,100,100,100.0
5,100,100,100,100,100,100.0
6,100,100,100,100,100,100.0
7,100,100,100,100,100,100.0
8,100,100,100,100,100,100.0
9,60,85,100,100,100,40.0
10,100,20,100,100,100,40.0
11,90,20,20,40,100,20.0
12,50,20,20,20,100,20.0
13,40,20,20,20,100,20.0
14,20,20,20,20,100,20.0
15,20,20,20,20,100,20.0


==> csv/results_LongRange_Ring.csv <==
Number of MPNN Layers,GIN,SAGE,GCN,GAT,FSW-GNN (Ours),Sort-MPNN
15,20,20,20,20,100,20.000000298023224
14,20,20,20,20,100,20.000000298023224
13,25,20,20,40,100,20.000000298023224
12,55,20,20,50,100,20.000000298023224
11,60,20,30,100,100,20.000000298023224
10,20,20,80,100,100,40.00000059604645
9,80,80,100,100,100,100.0
8,85,100,100,100,100,100.0
7,60,100,100,100,100,100.0
6,80,100,100,100,100,100.0
5,100,100,100,100,100,100.0
4,100,100,100,100,100,100.0
3,100,100,100,100,100,100.0
2,100,100,100,100,100,100.0


==> csv/results_dirichlet.csv <==
Number of MPNN Layers,FSW-GNN,GIN,GAT,GCN,Graph-SAGE
1,0.42338799238204955,0.3294026255607605,0.0888837456703186,0.07149463295936584,0.14689984023571015
2,0.3808883249759674,0.2805932998657227,0.03975565209984779,0.044893496483564374,0.05464031249284744
3,0.35066452622413635,0.2677850604057312,0.025218838453292848,0.005825106054544449,0.025625161826610565
4,0.3483756065368652,0.22886189818382263,0.011862923018634319,0.003122424567118287,0.02811870090663433
5,0.345891010761261,0.20339438915252686,0.0012912253616377712,0.000672326993662864,0.011014155112206936
6,0.32809064984321595,0.19521003365516662,0.00046252908650785686,0.0013081908924505114,0.004303085897117853
7,0.32408376336097716,0.18596392273902893,0.0003909442573785782,0.0003982309252023697,0.0032731398940086366
8,0.2752107441425323,0.17703982889652253,9.717643406474963e-05,0.0002689235785510391,0.001661011902615428
9,0.29241743087768557,0.16854530274868013,6.694108305964619e-05,0.00015448511112481356,0.0014552110340446233
10,0.30117576122283934,0.15637784004211425,3.220222279196605e-05,0.00012930767406942322,0.0007656027097254992
11,0.26300403475761414,0.1473350077867508,1.3201932597439736e-05,5.556717660510912e-05,0.0004141142126172781
12,0.25773012042045595,0.144667911529541,1.4777596697967965e-05,3.080964233959094e-05,0.0002915089018642902
13,0.292334121465683,0.1307902991771698,5.527479606826091e-06,2.2826025815447793e-05,0.00018575575668364764
14,0.24901258945465088,0.1273142069578171,5.419056014943635e-06,9.54349889070727e-06,0.00016290307976305485


==> csv/results_trees.csv <==
Number Of MPNN Layers,GAT (Purple),GIN (Blue),GCN (Green),GGNN (Red),FSW-GNN (Orange),Sort-MPNN (Brown)
2,100.0,100,100,100,100,100.0
3,100.0,100,100,100,100,100.0
4,100.0,100,100,100,100,100.0
5,100.0,80,58,20,100,100.0
6,60.8,18,4,4,100,100.0
7,57.2,11,3,3,100,100.0
8,54.0,5,3,3,100,3.2343748956918716

